Outside the Wall: Hydrodynamics of Type I Supernovae Interacting with a Partially Swept-Up Circumstellar Medium

Explaining the observed diversity of supernovae (SNe) and the physics of explosion requires knowledge of their progenitor stars, which can be obtained by constraining the circumstellar medium (CSM). Models of the SN ejecta colliding with CSM are necessary to infer the structure of the CSM and tie it back to a progenitor model. Recent SNe I revealed CSM concentrated at a distance $r\sim10^16$ cm, for which models of SN interaction are extremely limited. In this paper, we assume the concentrated region is a "wall" representing swept-up material, and unswept material lies outside the wall. We simulate one-dimensional hydrodynamics of SNe Ia & Ib impacting 300 unique CSM configurations using RT1D, which captures the Rayleigh-Taylor instability. We find that the density ratio between the wall and ejecta -- denoted $A_0$ or "wall height" -- is key, and higher walls deviate more from self-similar evolution. Functional fits accounting for $A_0$ are presented for the forward shock radius evolution. We show that higher walls have more degeneracy between CSM properties in the deceleration parameter, slower shocks, deeper-probing reverse shocks, slower shocked ejecta, less ejecta mass than CSM in the shock, and more mixing of ejecta into the CSM at early times. We analyze observations of SN 2014C (Type Ib) and suggest that it had a moderately high wall ($10 < A_0 < 200$) and wind-like outer CSM. We also postulate an alternate interpretation for the radio data of SN 2014C, that the radio rise occurs in the wind rather than the wall. Finally, we find that hydrodynamic measurements at very late times cannot distinguish the presence of a wall, except perhaps as an anomalously wide shock region.

==> referee_report.txt <==
* S 4.1 Started using M17 and B18

Reviewer's Comments:

0. Abstract, etc: 
% Overall nicely clear. 
x Minor point: I would suggest "CSM concentrated at r ~10^16 cm" for clarity - when I first skimmed it I was confused. 
  > changed to "concentrated at a distance r~10^16 cm"
_ The keywords listed here are obviously applicable, but I'm puzzled as to why they differ notably from those on the manuscript review page.
  > It's because the first author is careless and apparently copes badly with change.

1. Introduction 
% is clearly written and sets out scientific context well. Lays out a clear case why the current numerical simulations can improve on past analytic/numerical models of SN Ia & Ib by (a) laying out a more realistic surrounding density profile for these types of progenitor in three regions (SN cavity - CSM wall - outer CSM), and (b) by including inferred mixing from RT instabilities, which lessen the artificially sharp boundaries between these regions.

2. Simulation Description 
% does a good job setting out the initial conditions. Likewise there is a good description of model code and choice of numerical techniques. The 1D treatment of RT instabilities based on 3D models is well explained, as is the choice of adiabatic index to reflect the (lack of) radiation pressure in the high-temperature gas.
x Minor point: Where the ejecta density profile's broken power-law is described "The outer regions have ρ ej = g n t n−3 r −n ∝ t −3 v −n ..." etc, another sentence might be inserted to explain the source of this structure, as the authors previously did in Harris, Nugent and Kasen (2016). Or they could simply include a reference to that paper.
  > We have added two sentences to address this, the first being an explanation that this is a profile set up by the explosion shock (with reference to Chevalier & Soker, 1989) and the second that we calculate values for the density normalization and transition velocity with the equations of Kasen (2010). 

3. Analysis 
% The detailed breakdown of Figure 3 in the text is very helpful in visualizing the physical progression of the shock and gas properties in the low-wall and high-wall scenarios. This is extremely helpful for interpreting the discussion to follow in the rest of section 3. Figure 4 is particularly useful in showing the deviations of these models from the self-similar solutions. The repeated caution that A0 is a relative density ratio (wall compared to ejecta) is helpful to the reader. 
_ In Figure 5 (right) it is difficult to distinguish the symbols for SN Ia versus Ib models - I assume because the shock dependence on A0 is so similar.
  > Yes, exactly. We now mention this in the text. In line with other comments about application to observation, we now also included the power-law approximations of these trends (which we found helpful in the expanded analysis of 2014C, when looking at the radius information). 

x A recurring question I had in reviewing Section 3 was how well actual data would be able to distinguish between the suites of model predictions. While some of this was answered in Section 4, it might be helpful to point out where sets of model parameters could be plausibly constrained or ruled out by data currently available for (at least some) known SN Ia & Ib.
  > Unfortunately, VLBI is the only type of observation that is directly applicable to the 
    hydrodynamics, and SN 2014C is the only delayed interaction SN I with such data.
    We are planning a sequel paper with calculations of x-ray and radio emission from
    this model suite, which will allow us to expand the relevant dataset -- 
    for SNe Ib, at least, there are multiple radio-loud SNe with delayed interaction 
    (listed in Margutti+ 2017). 
    The majority of data, for both SNe Ia and Ib, are in the optical;
    but since the emission is line-dominated, and the conditions are likely non-LTE, 
    radiation transport calculations will be rather expensive compared to continuum
    processes. We are trying to get such a project funded. Without the detailed calculations,
    we do not think we can make definitive statements about the strength and shape of
    emission lines from this model suite.

    Taking into account these difficulties, we have attempted to address this comment by
    changing the manuscript to
    (a) include more formulae/guidelines in the Analysis section for others to use in making estimates
        of CSM properties (S 3.2, 3.4, and 3.6) and included a comparison between the 
        shocked gas speeds seen in our simulations to those reported from observations
        (S 3.5)
    (b) clarify that hydrodynamic results alone should not be used for detailed 
        comparison to observations, but may be used for estimates/intuition,
    (c) clarify in the Introduction and Summary that this paper is planned to have a 
        sequel, where one can find more relevant results for observations, and
    (d) include more analysis of SN 2014C. 


4. Discussion: 
% In light of the question above, having this observational example is very helpful. Since the initial ejecta properties are given from the SN's early light curve, this is a well-chosen case for attempting to infer CSM properties through the encounter of that ejecta with the CSM "wall". Datasets are identified to constrain impact time (radio and optical), estimate wall density (X-ray), and measure the degree of deceleration (VLBI). Notably, using a range measurements of wall density and impact times from the literature, this suggests that SN 2014C has A0 > 1 and thus should deviate significantly from the self-similar case. With the deceleration parameter then determined from the VLBI literature, the range of possible parameter sets from the model suites in this paper is narrowed down. This is a good "proof of concept", in using observable features of SN 2014C to select a reasonably small range of possible parameter sets out of their model suites. 
X However, the resulting interpretation seems to contradict some of the quantitative interpretations of the previous literature, a point perhaps worthy of further elaboration.
  > We have expanded this section to try to address this by
    (a) Including the result of Tinyanont et al. (2019) analysis,
        which applies the self-similar model at the appropriate phase 
        and obtains results consistent with ours for the outer CSM.
    (b) Using more VLBI data, to demonstrate more applications of the hydrodynamics.
    (c) Being more explicit about how our analysis differs from that of Margutti+17.
        
    We have tried to elaborate on where our model contradicts prior work.
    We point out that interpreting the Bietenholz+18 VLBI observations with our
    models gives the same outer CSM as measured by Tinyanont+19; however,
    late-time observations are not strong probes of the wall. 
    The only prior analysis that explicitly invokes a wall is Margutti+17.
    As mentioned above, we now are more explicit about how our models/definitions
    differ from theirs.
    We also now include a small sub-section that re-interprets one of the key
    assumptions from that work: that the x-ray peak at 500 days indicates the 
    end of interaction with the wall.
    That assumption is crucial to their CSM mass/density estimate, because it sets
    the outer extent (thus, volume) of the wall. 
    We use the shock velocity analysis to challenge that interpretation. 

% The authors also consider whether (and to what extent), once the forward shock has crossed the wall, subsequent observations can still provide information about the past presence of said wall. Thus, they compare long-term predictions of "no-wall" and "wall" models out to later times. Results seem to show that the kinematic signatures of a wall would likely not be easily distinguishable from "no-wall" scenarios, although radiation signatures may provide clues (but that is beyond the scope of the current work). I commend the authors on investigating and reporting on this aspect, which helps set limits on the appropriate use of these models for data interpretation.

5. Summary: 
% In points 1-9 the summary recaps general trends observed from the suite of model runs using different parameter sets. Most interesting is that some potentially observable features seem to deviate significantly from what would be predicted by self-similar models. Point 10 shows how the authors used observable features of SN 2014C to interpret the data from this SN in terms of a "wall" with density moderately above that of the SN ejecta and a subsequent density fall-off in the outer CSM. Point 11 covers the extension of these models to late times, as above. I find all of these points interesting and worthy of publication, 
X but would personally have liked to see a bit more discussion on the efficacy of these models as tools for data interpretation.
    > A concluding paragraph now adddresses this.
